Engineering the Environment of a Superconducting Qubit with an Artificial Giant Atom

In quantum computing, precise control of system-environment coupling is essential for high-fidelity gates, measurements, and networking. We present an architecture that employs an artificial giant atom from waveguide quantum electrodynamics to tailor the interaction between a superconducting qubit and its environment. This frequency-tunable giant atom exhibits both frequency and power selectivity for photons: when resonant with the qubit, it reflects single photons emitted from the qubit while remaining transparent to strong microwave signals for readout and control. This approach surpasses the Purcell limit and significantly extends the qubit's lifetime by ten times while maintaining the readout speed, thereby improving both gate operations and readout. Our architecture holds promise for bridging circuit and waveguide quantum electrodynamics systems in quantum technology applications.

==> One-Sentence_Summary.txt <==
One-Sentence Summary: 
A novel architecture integrating a superconducting qubit and an artificial giant atom improves qubit lifetime and operation performance while bridging circuit and waveguide quantum electrodynamics, offering a versatile quantum technology platform.
